SkillBot: Identifying Risky Content for Children in Alexa Skills

Many households include children who use voice personal assistants (VPA) such as Amazon Alexa. Children benefit from the rich functionalities of VPAs and third-party apps but are also exposed to new risks in the VPA ecosystem. In this paper, we first investigate "risky" child-directed voice apps that contain inappropriate content or ask for personal information through voice interactions. We build SkillBot - a natural language processing (NLP)-based system to automatically interact with VPA apps and analyze the resulting conversations. We find 28 risky child-directed apps and maintain a growing dataset of 31,966 non-overlapping app behaviors collected from 3,434 Alexa apps. Our findings suggest that although child-directed VPA apps are subject to stricter policy requirements and more intensive vetting, children remain vulnerable to inappropriate content and privacy violations. We then conduct a user study showing that parents are concerned about the identified risky apps. Many parents do not believe that these apps are available and designed for families/kids, although these apps are actually published in Amazon's "Kids" product category. We also find that parents often neglect basic precautions such as enabling parental controls on Alexa devices. Finally, we identify a novel risk in the VPA ecosystem: confounding utterances, or voice commands shared by multiple apps that may cause a user to interact with a different app than intended. We identify 4,487 confounding utterances, including 581 shared by child-directed and non-child-directed apps. We find that 27% of these confounding utterances prioritize invoking a non-child-directed app over a child-directed app. This indicates that children are at real risk of accidentally invoking non-child-directed apps due to confounding utterances.

==> survey-data/expletive_coding.csv <==
pid,skill_id,response
P000,B07CX9G446,"I don't think ""poop"" is ever a proper response."
P000,B07RYKZW52,"I don't think Alexa should suggest ""fart"" jokes unless the person specifically asks for ""fart"" jokes and then they should be geared toward something cute that would be appropriate for a pre-teen age child."
P003,B081VS1BTD,I fear my child may request a song not intended for children
P008,B07RYKZW52,"None, but I don't like this language."
P009,B0837HWNY5,"Inappropriate jokes, songs and listening when not initiated"
P012,B08C4WVY4Q,"What is with all the poop in the story, it makes me uncomfortable."
P012,B0881V9K8V,It sounds gross and inappropriate
P019,B08C4WVY4Q,We try and limit the potty talk and that's excessive.
P023,B08C4WVY4Q,"This is just dumb, and no need for information"
P023,B07RYKZW52,No need for this exchange with children
P025,B0837HWNY5,"Although it’s not terrible and my kids have heard worse, I’d wonder how much more worse it could or would get."
P026,B07ZCS7784,I have not had any of this type of conversation previously with Alexa
P029,B07ZCS7784,Not age appropriate
P030,B07RYKZW52,"We don’t really want our kids to hear fart. Not the most offensive word, but not the greatest."
P031,B081VS1BTD,"There are some skills that allow Alexa to interact on a juvenile level. While it can be silly with adults, with kids they can sometimes reinforce some behaviors that may not be socially acceptable."
P032,B0837HWNY5,Because the person was just asking for advice then Alexa insulted them
P032,B08C4WVY4Q,"Because the person said a ""pop"" story, not a ""poop story"" so it's a bit weird"
P034,B07CX9G446,My children have tried to get alexa to repeat curse words
P037,B07ZCS7784,This is disgusting. Sex-related facts are the further thing from my mind when I ask Alexa for a fact. I cannot think of anything comparable.
P037,B0881V9K8V,"The fart reference came out of nowhere. I would not say it makes me uncomfortable, but it is inappropriate."
P038,B081VS1BTD,Sounds like an interesting app but not sure if it’s appropriate for children
P038,B07RYKZW52,Not sure what kind of game this is. After no one is before I felt comfortable with it for my kids
P041,B07RYKZW52,Non responsive and also crude language.
P044,B081VS1BTD,I don't like my son learning that bathroom humor is ok
P045,B08C4WVY4Q,The only things are when Alexa doesn't hear me or my child correctly and starts saying very strange things or playing inappropriate music.
P048,B07CX9G446,I just wouldn't want my child to have conversations with it nor am i interested in doing more with it than what was intended
P050,B07ZCS7784,I would be extremely uncomfortable as my kids are not ready for that type of language.
P052,B0837HWNY5,This is more vulgar than I want my kids exposed to by a skill.
P052,B0881V9K8V,"If I ask alexa to perform a date countdown, I am not expecting bathroom humor as a response. This is just dumb."
P053,B0837HWNY5,This would not be age-appropriate for a family app/skill.
P055,B081VS1BTD,I don't think it is appropriate.
P055,B08C4WVY4Q,It is just not appropriate or based in any kind of fact.
P057,B07ZCS7784,Not suitable for children and also does not sound believable
P060,B07RYKZW52,"Alexa will fart on command on the adult version, but the kids version tells a joke instead. I would rather the farts go away completely"
P062,B07CX9G446,I think it's an incorrect response
P062,B07K77Z4F8,I don't think it's appropriate
P063,B081VS1BTD,Not comfortable knowing if this is safe and will be a family fun conversation.
P063,B0837HWNY5,Not not nice at all and uses dirty langauge.
P064,B07ZCS7784,this is not a question or answer that is suitable for children
P067,B07CX9G446,Seems like nonsense.
P069,B0837HWNY5,"It's too mean for me, I don't want to teach my kids that"
P073,B07ZCS7784,I dont' want my 1 year-old to know about pigeon orgasms.
P077,B08C4WVY4Q,I don't even understand what is happening in the skill/story...I know we haven't experienced anything like that with our Alexa.
P077,B07K77Z4F8,"I have young boys would absolutely delight in such a feature, but I find it rude and annoying. My opposition of this feature is more about what I feel is crass than anything- it's not 'wrong' for alexa to be able to do this."
P079,B07ZCS7784,I'm okay with general facts like the temperature on Venus or something but I don't want to have to explain to my 9-year-old what an orgasm is.
P083,B07ZCS7784,This is Inappropriate  adult conversation
P087,B07ZCS7784,I haven't had our alexa bring up orgasms to my children thankfully. That's not a conversation I want to be having with them yet. I haven't had an uncomfortable experience yet
P091,B0837HWNY5,They say inappropriate jokes
P093,B0837HWNY5,"I haven't had any conversations taht make me uncomfortable, I just wouldn't want my kids using this skill"
P095,B07ZCS7784,No other experiences just that if we had to have a talk about it then it would be somewhat comfortable.
P098,B0881V9K8V,"none, this is just a weird thing for alexa to say in general"
P099,B0837HWNY5,Alexa uses inappropriate language.
P099,B0881V9K8V,The assistant used inappropriate language.
P106,B07RYKZW52,"Sometimes Alexa will misinterpret something I said and start playing a song with a ton of cursing within the first few seconds while my daughter is listening. There's also some ""product reviews"" that my daughter has somehow managed to trigger by accident."
P107,B08C4WVY4Q,"Just doesn't seem helpful in anyway, you can have an entertaining story without teaching kids that ""poop"" needs to be involved."
P108,B081VS1BTD,My kids love stuff like this
P108,B07K77Z4F8,My kids use Alexa like this all the time
P112,B0837HWNY5,It’s very low brow and I don’t want my daughter exposed to this yet.
P112,B07RYKZW52,It’s potty humor. Ok for older kids but not young kids.
P114,B081VS1BTD,There are sometimes when my kids are trying to ask for a specific song and Alexa will play something completely different with explicit lyrics.
P118,B07ZCS7784,My child is 3. She doesn’t need to know about that particular fact.
P121,B0837HWNY5,Roastmaster skill
P121,B08C4WVY4Q,Roastmaster skill has made me uncomfortable.
P123,B081VS1BTD,Not sure what the app is or does.
P123,B07ZCS7784,It is too sexual
P125,B0881V9K8V,It's not doing what I would expect it to do.
P126,B081VS1BTD,Unfamiliar with this app and what it would do.
P127,B08C4WVY4Q,I wouldn't be as uncomfortable as bewildered and think the device was broken. Again this isn't vulgar but gibberish.
P127,B0881V9K8V,What does farting have to do with a countdown to your birthday? It's not even vulgar - just bizarre.
P128,B08C4WVY4Q,I have never experienced a conversation with Alexa that made me uncomfortable.
P129,B0837HWNY5,I so not think Alexa is capable of insults
P129,B07RYKZW52,I do not think FARTS is part of the vocubulary of Alexa
P132,B07ZCS7784,Have not had any conversations that gave me a similarly uncomfortable feeling. I think this would be a very bad thing to discuss around kids otherwise I would be comfortable with it.
P133,B07CX9G446,"I would wonder if it had been hacked, I would question why and consider what is going on with Alexa"
P133,B07ZCS7784,I have not had any similar conversations with Alexa but this would really bother me
P134,B08C4WVY4Q,The only time I have felt extremely uncomfortable was when explicit music played by mistake when I first got my Echo.
P140,B0837HWNY5,We have asked Alexa to tell us a joke in front of our young son and Alexa has told a few jokes that were borderline inappropriate.
P142,B07ZCS7784,She isn't of the age that she should know this fact
P144,B07ZCS7784,I worry that this type of information would be shared with my small children if they were to ask a benign question.
P148,B0837HWNY5,It doesn't seem appropriate to tell jokes like this to children.
P149,B0881V9K8V,It has nothing to do with the question I asked and the terminology is offensive.
P150,B08C4WVY4Q,It seems strange.
P150,B07RYKZW52,It's inappropriate for small children.
P151,B07ZCS7784,None that I can think of.
P152,B07CX9G446,Depends on the age of the child.
P153,B081VS1BTD,none so far
P153,B07K77Z4F8,none so far
P158,B07CX9G446,Kind of a weird interaction
P163,B07ZCS7784,Under no circumstances should anyone have a coversation with children about orgasms.  This would be grounds for legal action.
P163,B07K77Z4F8,"I have not experienced any uncomfortable conversation between my child and Alexa.  However, I would be if I heard my speaker talking to my daughter about passing gass."
P168,B0881V9K8V,I have seen it misinterpret what was being said and came off with an awkward conversation similar to above. Not the exact same way but it felt awkward.
P169,B07CX9G446,Teaches children it's okay to use toilet words.
P169,B07RYKZW52,Blast off what?
P170,B081VS1BTD,"Alexa seems fine, however, I am uncomfortable with my kids asking questions like this.  Usually Alexa's response is appropriate.  An example is when one of my kids asked to play the poop song.  Alexa played an annoying potty training song."
P170,B08C4WVY4Q,"There is nothing wrong on Alexa's end, but I would prefer my kids not use Alexa in that way."
P173,B08C4WVY4Q,It's very hard to understand whats going on with all the ellipses
P181,B081VS1BTD,This one is lacking enough context to know what to answer.
P181,B07RYKZW52,"I mean what kind of response is this? Again, lack of context."
P182,B07ZCS7784,That is not a fact that I want my young children exposed to. If it's a random fact it should be a G-rated one.
P182,B0881V9K8V,It's not how I want my kids talking but it's not the end of the world. We have a children's book about a farting dog.
P185,B08C4WVY4Q,"well, it's not really appropriate for children."
P186,B0837HWNY5,"I don’t engage in this type of conversation with Alexa , more simplistic questions ."
P186,B07CX9G446,This is a strange response and I would not start this conversation if I knew this response.
P188,B07ZCS7784,I'd like to try to control the circumstances under which my child learns about sexual concepts (at least until she starts school). This is way too difficult of a concept to explain to child and I don't want to have it forced on me.
P188,B07RYKZW52,"I don't want Alexa encouraging my child's use of crude language like ""fart"""
P190,B0837HWNY5,I have had experiences in the past where she has told a joke that I felt was inappropriate in front of my kid.
P192,B07CX9G446,It doesn't pertain at all to the request
P192,B08C4WVY4Q,It seems intentionally absurd
P200,B081VS1BTD,A misheard request for a song that was inappropriate
P201,B07CX9G446,i don't thin it's appropriate for alexa to say poop
P202,B07RYKZW52,"The words ""flaming fart"" sounds really strange"
P206,B07CX9G446,poop is a strange answer - I would need more context to know if I am comfortable with this.
P206,B07K77Z4F8,I can't think of skills or conversations that made me similarly uncomfrtable in real life. This one is not just constructive.
P207,B07ZCS7784,I think that it would be inappropriate for Alexa to be able to say these things to a child.
P210,B0881V9K8V,simply this is something I would not encourage my daughter engaging in. We do not do these kind of activities as a family. I do not believe Alexa should be used in such a crass manner or to teach my child how to be crass. I know this may sound prudish but I do want my daughter acting like a frat boy at 7 years old or any age for that matter.
P211,B07ZCS7784,"I think it was just the regular Amazon Music skill, but it began playing something inappropriate like ""Sex Sound Effects: Cunnilingus"" or something ridiculous to a totally innocuous request."
P213,B07ZCS7784,"My kids are old enough now, but I think this would make me uncomfortable with younger children"
P214,B0881V9K8V,Rude information that kids will find funny but it's tracking their age and possibly sending out ads for gifts.
P216,B08C4WVY4Q,Poop and poopy jokes don't happen in my household
P216,B0881V9K8V,Fart jokes do not happen in my household
P217,B0837HWNY5,It’s just a funny joke
P220,B07ZCS7784,Would rather explain things like this to my children in my own way.
P221,B0837HWNY5,It doesn't make much sense as a reply
P223,B07ZCS7784,It was not an appropriate fact
P223,B08C4WVY4Q,It is nonsense
P226,B081VS1BTD,i don't wants my kids heard that
P228,B08C4WVY4Q,Why Alexa would babble on about poop is concerning.
P228,B07RYKZW52,I wouldn’t add a fart app personally.
P229,B0881V9K8V,It does not make sense at all. I have had no experience like that.

